Displaced Signals of Hidden Vectors at the Electron-Ion Collider

The Electron-Ion Collider (EIC) provides unique opportunities in searching for new physics through its high center of mass energy and coherent interactions of large nuclei. We examine how light weakly interacting vector bosons from a variety of models can be discovered or constrained, over significant parts of their parameter space, through clean displaced vertex signals at the EIC. Our results indicate that the searches we propose favorably compare with or surpass existing experimental projections for the models examined. The reach for the new physics that we consider can be markedly improved if "far backward" particle identification capabilities are included in the EIC detector complex.

==> gauge_boson_couplings_EIC.csv <==
Mass [GeV],g_min (Dark Photon @ EIC),g_max (Dark Photon @ EIC),g_min (Dark Photon @ Far-Forward EIC),g_max (Dark Photon @ Far-Forward EIC),g_min (B-L @ EIC),g_max (B-L @ EIC),g_min (B-L @ Far-Forward EIC),g_max (B-L @ Far-Forward EIC),g_min (L_\tau - L_\mu @ EIC),g_max (L_\tau - L_\mu @ EIC),g_min (L_\tau - L_\mu @ Far-Forward EIC),g_max (L_\tau - L_\mu @ Far-Forward EIC),g_min (L_\tau - L_e @ EIC),g_max (L_\tau - L_e @ EIC),g_min (L_\tau - L_e @ Far-Forward EIC),g_max (L_\tau - L_e @ Far-Forward EIC)
0.01,1.440017409161341e-05,0.0008669208399183242,4.1745096444520575e-06,0.0007440678655322304,1.678932015080422e-05,0.0004832176336360184,4.2407376525008986e-06,0.0004349383818405287,1.598184078399203e-05,0.0005591343955091715,4.219336286867674e-06,0.0004962948242897932,1.598184078399203e-05,0.0005591343955091715,4.219336286867674e-06,0.0004962948242897932
0.010234717247621915,1.4318521255661787e-05,0.0008554070930458182,4.1421705640986584e-06,0.0007260201003164827,1.6744633304317002e-05,0.00047647612981707146,4.210050013684122e-06,0.0004241966727421135,1.5931515259448048e-05,0.0005513798639855898,4.187462420074646e-06,0.00048412205453866403,1.5931515259448048e-05,0.0005513798639855898,4.187462420074646e-06,0.00048412205453866403
0.010474943713876951,1.4246709722241799e-05,0.0008440434568054312,4.110568961309508e-06,0.0007085374941066699,1.6694931094213916e-05,0.00046986328457580465,4.181639775518625e-06,0.0004137080804378397,1.5870625120622823e-05,0.0005438643086104249,4.156737936417964e-06,0.00047227521767781466,1.5870625120622823e-05,0.0005438643086104249,4.156737936417964e-06,0.00047227521767781466
0.010720808709628514,1.4178479340908517e-05,0.0008328007737353058,4.076904102724422e-06,0.0006913488580082173,1.6643773907134266e-05,0.00046329174308975266,4.15140388210152e-06,0.00040349607630896705,1.582052142278292e-05,0.0005363501066421725,4.12661757842997e-06,0.0004606349773686105,1.582052142278292e-05,0.0005363501066421725,4.12661757842997e-06,0.0004606349773686105
0.010972444580889019,1.409943006702768e-05,0.0008216441564719774,4.047684333924225e-06,0.0006745949569704537,1.6618829199056754e-05,0.0004568978264359002,4.12060701439306e-06,0.0003935149746428152,1.5773240647100947e-05,0.0005290357523666324,4.096509152389132e-06,0.0004493024353058799,1.5773240647100947e-05,0.0005290357523666324,4.096509152389132e-06,0.0004493024353058799
0.011229986780060047,1.4028434333806991e-05,0.0008106916982949493,4.014904353856435e-06,0.0006581495814122045,1.657730055801742e-05,0.00045052704500971307,4.092232048495537e-06,0.00038371808249691795,1.572801490761058e-05,0.0005217408245338039,4.066549958840044e-06,0.0004382072384459846,1.572801490761058e-05,0.0005217408245338039,4.066549958840044e-06,0.0004382072384459846
0.011493573938844665,1.396074847610098e-05,0.0007998422663282952,3.985965155786599e-06,0.0006421691778465288,1.6542240296000805e-05,0.00044421958356823945,4.064574548324197e-06,0.0003741720168033152,1.5682603008297636e-05,0.0005145331724480405,4.039195064182287e-06,0.0004274036124686724,1.5682603008297636e-05,0.0005145331724480405,4.039195064182287e-06,0.0004274036124686724
0.011763347942871118,1.3905917778749008e-05,0.0007891766080943705,3.956064037825082e-06,0.0006265766443101443,1.650913074763876e-05,0.00043805400192759974,4.034661665190338e-06,0.0003648461771910249,1.5636927001104985e-05,0.000507409099234546,4.0103379818923534e-06,0.000416764468178981,1.5636927001104985e-05,0.000507409099234546,4.0103379818923534e-06,0.000416764468178981
0.01203945400806808,1.3832372257498587e-05,0.0007786057087477138,3.925889159339116e-06,0.0006112550710840529,1.6463832775911427e-05,0.0004318253691640122,4.009041871056381e-06,0.000355771683924905,1.5603858926825162e-05,0.0005003656702682491,3.980592399876333e-06,0.0004064783530777747,1.5603858926825162e-05,0.0005003656702682491,3.980592399876333e-06,0.0004064783530777747
0.012322040758832519,1.3775557373098192e-05,0.0007682752686724003,3.8980077196141916e-06,0.0005962980402007174,1.6438785817997534e-05,0.0004257927262800337,3.982618917662759e-06,0.0003468260518815399,1.557512638548266e-05,0.0004934971114356487,3.956032192949653e-06,0.0003963362352755152,1.557512638548266e-05,0.0004934971114356487,3.956032192949653e-06,0.0003963362352755152
0.01261126030803234,1.3713670717191128e-05,0.0007579316932213491,3.871022903210482e-06,0.0005817289329959488,1.642276569363717e-05,0.00041985525156833014,3.955489371118352e-06,0.0003381368148941655,1.5535928225885447e-05,0.0004866634570650155,3.927970632109399e-06,0.0003865224275118587,1.5535928225885447e-05,0.0004866634570650155,3.927970632109399e-06,0.0003865224275118587
0.01290726833888682,1.3660716954890082e-05,0.0007477562581018629,3.844486532265769e-06,0.0005674937372858004,1.638323522186681e-05,0.00041391568974423113,3.930794927472674e-06,0.0003296790442466048,1.5492098906694057e-05,0.00047989862170212574,3.903961665642071e-06,0.0003768357766380882,1.5492098906694057e-05,0.00047989862170212574,3.903961665642071e-06,0.0003768357766380882
0.01321022418876892,1.3599637010057505e-05,0.0007376953846076167,3.815611027325905e-06,0.0005535577181402297,1.6360304187498282e-05,0.000408011459106155,3.907123973763879e-06,0.00032135401805052916,1.5471712998492605e-05,0.00047321983552948385,3.876059371240062e-06,0.00036743215877570146,1.5471712998492605e-05,0.00047321983552948385,3.876059371240062e-06,0.00036743215877570146
0.013520290934974548,1.3547105958796481e-05,0.0007277817502226049,3.790776988092548e-06,0.0005399794476284499,1.6342732003619642e-05,0.00040227703507272184,3.8834859205688825e-06,0.00031326288722260476,1.543430567126269e-05,0.0004665795124850451,3.851844512509923e-06,0.00035825318596003226,1.543430567126269e-05,0.0004665795124850451,3.851844512509923e-06,0.00035825318596003226
0.013837635482505025,1.3497698100725512e-05,0.0007179671730458664,3.7650752163348627e-06,0.0005266587333625285,1.632833603651306e-05,0.0003965929655423517,3.8599885249465294e-06,0.0003053528271121115,1.5402530703491138e-05,0.0004601253063735484,3.8290228635087396e-06,0.00034924433366644193,1.5402530703491138e-05,0.0004601253063735484,3.8290228635087396e-06,0.00034924433366644193
0.014162428653909917,1.344919193265618e-05,0.0007083229151430571,3.7388916557658307e-06,0.0005137285167834936,1.6301179591092464e-05,0.00039094703022047336,3.836446028470658e-06,0.00029760922781218096,1.5373894314062147e-05,0.0004537293143444377,3.804054204114281e-06,0.0003405053870586926,1.5373894314062147e-05,0.0004537293143444377,3.804054204114281e-06,0.0003405053870586926
0.014494845281238658,1.339003086105895e-05,0.000698730407006465,3.712754087055117e-06,0.0005009775085755413,1.6281670036240882e-05,0.0003853443947715218,3.815158814813213e-06,0.000290072109144885,1.5345915971994985e-05,0.00044731249761399716,3.7833243213249865e-06,0.0003319080665645421,1.5345915971994985e-05,0.00044731249761399716,3.7833243213249865e-06,0.0003319080665645421
0.014835064300150443,1.3349097477447916e-05,0.0006892037680041993,3.688700459894002e-06,0.0004886160712039159,1.626429317733516e-05,0.00037987577198044713,3.794792404574766e-06,0.00028270366117051784,1.5316659674936086e-05,0.0004410698396616569,3.75906776515253e-06,0.00032352602478133137,1.5316659674936086e-05,0.0004410698396616569,3.75906776515253e-06,0.00032352602478133137
0.015183268846232986,1.3302963093452545e-05,0.0006799422782348384,3.6656766964277487e-06,0.000476523178843342,1.624843064277482e-05,0.0003745223162270911,3.7722599096201226e-06,0.00027550974107475485,1.5300426063278414e-05,0.00043492707818154104,3.7382439251651643e-06,0.000315342743878208,1.5300426063278414e-05,0.00043492707818154104,3.7382439251651643e-06,0.000315342743878208
0.015539646353582117,1.3255955584586312e-05,0.0006707435400750489,3.642960958427994e-06,0.00046466806150228433,1.6246796077670618e-05,0.0003691627308349529,3.7535794874575127e-06,0.0002684675433308382,1.526405736266118e-05,0.00042877296139915707,3.716309351726863e-06,0.0003073644552050884,1.526405736266118e-05,0.00042877296139915707,3.716309351726863e-06,0.0003073644552050884
0.015904388655695188,1.3219279520425591e-05,0.0006616164561045531,3.6202018634608085e-06,0.00045313004173763266,1.6235828814543e-05,0.0003638695808236137,3.736200762952111e-06,0.00026156287882742415,1.524373403485237e-05,0.0004227958044119295,3.6962956641267865e-06,0.00029953045437571983,1.524373403485237e-05,0.0004227958044119295,3.6962956641267865e-06,0.00029953045437571983
0.016277692088732587,1.3174831694960427e-05,0.0006525982878895761,3.597520176711594e-06,0.0004417998407017674,1.6220951275710585e-05,0.00035866087260385713,3.716708082156292e-06,0.00025482655567501744,1.5230461502249193e-05,0.00041675354303854643,3.676736371658745e-06,0.00029189648832726674,1.5230461502249193e-05,0.00041675354303854643,3.676736371658745e-06,0.00029189648832726674
0.01665975759720302,1.3138497869315968e-05,0.0006438102934327243,3.5769602231582855e-06,0.00043076106481858593,1.6204555947308442e-05,0.00035348990977560816,3.698652620013514e-06,0.0002482800315142651,1.5217631202833672e-05,0.00041092842308286005,3.65966338472824e-06,0.0002844403360231555,1.5217631202833672e-05,0.00041092842308286005,3.65966338472824e-06,0.0002844403360231555
0.0170507908421294,1.3094860670146575e-05,0.0006350569062574898,3.5549402511969115e-06,0.000419992083023673,1.6199865676763422e-05,0.0003483598990945811,3.6835447885845906e-06,0.00024187097169990125,1.5194244030932222e-05,0.00040512091653417383,3.638824657188688e-06,0.00027715295754131384,1.5194244030932222e-05,0.00040512091653417383,3.638824657188688e-06,0.00027715295754131384
0.017451002311753547,1.3058899873486186e-05,0.0006264193051336233,3.534647768896432e-06,0.00040947000990704046,1.6198852691395516e-05,0.0003433899528774099,3.667051211811073e-06,0.00023561445004903234,1.5190580480647689e-05,0.00039936463143382177,3.623286227150143e-06,0.0002700746676617568,1.5190580480647689e-05,0.00039936463143382177,3.623286227150143e-06,0.0002700746676617568
0.017860607434839394,1.3025593010209619e-05,0.0006178559366206442,3.5149422975450365e-06,0.0003991862753545246,1.6187525148468988e-05,0.00033845621033870115,3.6498967028420965e-06,0.00022946667696054868,1.5169025797374218e-05,0.00039365664893504013,3.60532716495604e-06,0.00026309438283970277,1.5169025797374218e-05,0.00039365664893504013,3.60532716495604e-06,0.00026309438283970277
0.018279826696635495,1.2992853566894239e-05,0.0006094323787896944,3.495376146602604e-06,0.0003891329913210015,1.6197536791250018e-05,0.0003334852843407913,3.6366713844089134e-06,0.00022350813716218778,1.515243816371707e-05,0.0003880460578798617,3.5904854325864423e-06,0.0002563262625767182,1.515243816371707e-05,0.0003880460578798617,3.5904854325864423e-06,0.0002563262625767182
0.018708885757559485,1.294969920561824e-05,0.0006010482790625232,3.4779996057772397e-06,0.000379291070821781,1.618742131661647e-05,0.0003287205609889666,3.622848467432738e-06,0.00021765315077205844,1.515006905652665e-05,0.00038256867003178343,3.57473590387289e-06,0.00024965475148754914,1.515006905652665e-05,0.00038256867003178343,3.57473590387289e-06,0.00024965475148754914
0.019148015574668206,1.2923667576950655e-05,0.0005928889047254392,3.459075297813545e-06,0.0003696853231503114,1.6197966334227166e-05,0.00032390538958053985,3.610652662705053e-06,0.00021194261065192647,1.5141405016599846e-05,0.0003771143054986161,3.5603945254377587e-06,0.00024317668616203027,1.5141405016599846e-05,0.0003771143054986161,3.5603945254377587e-06,0.00024317668616203027
0.019597452525978963,1.2893823435878162e-05,0.000584765290209399,3.4417144631400417e-06,0.000360298119102003,1.6187933756973133e-05,0.0003191862913392158,3.598972233998722e-06,0.0002063538108116783,1.5129380181163957e-05,0.0003717540827781625,3.546668684617785e-06,0.00023683870203337564,1.5129380181163957e-05,0.0003717540827781625,3.546668684617785e-06,0.00023683870203337564
0.020057438537708857,1.2861974123491006e-05,0.0005767295413822148,3.42703202578796e-06,0.0003511238820002821,1.6196282703911285e-05,0.00031455673623748126,3.589468357986274e-06,0.0002008948324570684,1.5116177491020395e-05,0.0003664381478837845,3.532965676839041e-06,0.000230648757701679,1.5116177491020395e-05,0.0003664381478837845,3.532965676839041e-06,0.000230648757701679
0.020528221214500535,1.282917235548333e-05,0.0005688323461177052,3.4088907568061797e-06,0.00034216269202708475,1.6211932995345774e-05,0.0003099671785713094,3.578393986349458e-06,0.000195596515429518,1.5101870315767701e-05,0.0003611686283152268,3.52131930466989e-06,0.0002246352183888766,1.5101870315767701e-05,0.0003611686283152268,3.52131930466989e-06,0.0002246352183888766
0.02101005397270466,1.2796210134563747e-05,0.000560949046381042,3.3936628122312857e-06,0.00033340672154997294,1.620366991134816e-05,0.00030539849873095244,3.5711808423832337e-06,0.00019036431253275287,1.5110861084452107e-05,0.0003559470873251921,3.5105073782695267e-06,0.0002186871391657175,1.5110861084452107e-05,0.0003559470873251921,3.5105073782695267e-06,0.0002186871391657175
0.02150319617679077,1.277287987212953e-05,0.0005532847345767045,3.3794268124445776e-06,0.00032486299424258755,1.6210958526614203e-05,0.000300949134220252,3.5648611775718104e-06,0.00018529863099224297,1.5103703165474853e-05,0.0003508071219602984,3.501559074758088e-06,0.00021294127036769974,1.5103703165474853e-05,0.0003508071219602984,3.501559074758088e-06,0.00021294127036769974
0.022007913278959814,1.2743326614455948e-05,0.0005456123938397197,3.3654868209126173e-06,0.00031653240632601435,1.6225143654899054e-05,0.00029644342510929067,3.5590102024906672e-06,0.00018031054726264206,1.5102497412939446e-05,0.0003457859481337301,3.4935602755425207e-06,0.00020730376114551767,1.5102497412939446e-05,0.0003457859481337301,3.4935602755425207e-06,0.00020730376114551767
0.02252447696203374,1.272098869175902e-05,0.0005381974461991786,3.35159820672613e-06,0.0003083927685735283,1.623921846606559e-05,0.0002920886137419021,3.5527989129858777e-06,0.00017546262912661748,1.5104107418619059e-05,0.00034080770038183005,3.485569934903474e-06,0.0002017657873938757,1.5104107418619059e-05,0.00034080770038183005,3.485569934903474e-06,0.0002017657873938757
0.023053165285698916,1.2692008849314808e-05,0.0005307515368713406,3.3397098093269923e-06,0.00030037612802970005,1.625484099746884e-05,0.00028782808513020796,3.5507833545655333e-06,0.0001707264930895564,1.5093994704942198e-05,0.0003359111057837247,3.479320689789065e-06,0.00019641372904158678,1.5093994704942198e-05,0.0003359111057837247,3.479320689789065e-06,0.00019641372904158678
0.02359426283618214,1.266983649843156e-05,0.0005233894912938787,3.3281675295820023e-06,0.0002926193009988814,1.6271524970991917e-05,0.0002835672120058198,3.5480015983161333e-06,0.00016610383501401599,1.5103630129719062e-05,0.0003309769483443694,3.4739417003700687e-06,0.00019112708019521508,1.5103630129719062e-05,0.0003309769483443694,3.4739417003700687e-06,0.00019112708019521508
0.024148060879439808,1.2649841454148859e-05,0.0005161515924604186,3.316933447347754e-06,0.000285010843571557,1.628701519514487e-05,0.00027934720181691636,3.549056768517646e-06,0.00016157608597061314,1.511872471722356e-05,0.0003261502773538636,3.470411433443423e-06,0.00018599108752546367,1.511872471722356e-05,0.0003261502773538636,3.470411433443423e-06,0.00018599108752546367
0.024714857517942664,1.2620405565323574e-05,0.0005089774922102458,3.307613731970207e-06,0.0002775669069233154,1.630131839078123e-05,0.0002751683074950142,3.5490975578933245e-06,0.00015714893763004085,1.5112136936494538e-05,0.00032145308958599945,3.4654367126087203e-06,0.00018097961919863893,1.5112136936494538e-05,0.00032145308958599945,3.4654367126087203e-06,0.00018097961919863893
0.02529495785114058,1.2607767653816419e-05,0.0005019473092530464,3.2967388390362527e-06,0.0002702831779855677,1.63403739214107e-05,0.0002710306627222583,3.5527752931309718e-06,0.00015280757163778076,1.5122313255526724e-05,0.0003167453134112531,3.4639685003833534e-06,0.00017605907230973934,1.5122313255526724e-05,0.0003167453134112531,3.4639685003833534e-06,0.00017605907230973934
0.025888674139693802,1.2580918667241813e-05,0.0004949340072242503,3.289175456798784e-06,0.0002631640960576684,1.6362482935661232e-05,0.0002670373688059159,3.557481270092016e-06,0.0001485869032259249,1.5137282708895486e-05,0.0003121244882204134,3.465590958303909e-06,0.0001712703010419371,1.5137282708895486e-05,0.0003121244882204134,3.465590958303909e-06,0.0001712703010419371
0.02649632597355875,1.2568615251141753e-05,0.00048803939857395385,3.282696341288077e-06,0.00025623619049572685,1.6379702037614447e-05,0.0002630170285926694,3.562501361159037e-06,0.00014445878326302497,1.5142155790231276e-05,0.00030752565619943464,3.468333417487375e-06,0.00016658640728002536,1.5142155790231276e-05,0.00030752565619943464,3.468333417487375e-06,0.00016658640728002536
0.027118240444019424,1.2541202889218964e-05,0.0004813282728783965,3.2745267516023297e-06,0.0002494510712647174,1.6418665245287775e-05,0.00025906032992055694,3.571666213627694e-06,0.00014042975633516856,1.515417103269625e-05,0.00030306374572188475,3.4690714797315704e-06,0.00016199669183791977,1.515417103269625e-05,0.00030306374572188475,3.4690714797315704e-06,0.00016199669183791977
0.027754752319756378,1.2529455703704033e-05,0.00047450716657502844,3.26951604998656e-06,0.00024281548943873226,1.644006864577028e-05,0.000255155977132603,3.5844501156977948e-06,0.00013647581747595124,1.5158001289041576e-05,0.00029857608079742235,3.477142519371993e-06,0.00015750668018158452,1.5158001289041576e-05,0.00029857608079742235,3.477142519371993e-06,0.00015750668018158452
0.02840620422704848,1.25111455686169e-05,0.0004679318625666194,3.2654976370062034e-06,0.0002363561542187793,1.648017524383371e-05,0.0002513362357386318,3.5982253304288916e-06,0.00013263177529112416,1.5180837029884839e-05,0.00029421849349104014,3.4835655869905274e-06,0.0001531456337703654,1.5180837029884839e-05,0.00029421849349104014,3.4835655869905274e-06,0.0001531456337703654
0.029072946834204364,1.2491808251936834e-05,0.0004614032721230175,3.261780808209022e-06,0.00023002946997743818,1.6502092171218305e-05,0.0002475562654109574,3.614503616211892e-06,0.00012884893606486493,1.5200016121479636e-05,0.0002898460027929579,3.493537035414714e-06,0.00014886999404254306,1.5200016121479636e-05,0.0002898460027929579,3.493537035414714e-06,0.00014886999404254306
0.029755339040322636,1.2481665078382191e-05,0.00045492666340378744,3.25990860958115e-06,0.00022384696362265843,1.6542212264306384e-05,0.0002437782055619974,3.635616759659766e-06,0.00012517775668258917,1.5228075441580699e-05,0.0002855564367042845,3.504518607544862e-06,0.00014468701110484738,1.5228075441580699e-05,0.0002855564367042845,3.504518607544862e-06,0.00014468701110484738
0.030453748168482783,1.2474334167864545e-05,0.00044852336617491937,3.2585259935036208e-06,0.00021780420239129574,1.6587889565567982e-05,0.00024007422009256768,3.6609561998441795e-06,0.00012156853566860736,1.5247678308939563e-05,0.0002813210564478381,3.5198548529370324e-06,0.00014061468008521848,1.5247678308939563e-05,0.0002813210564478381,3.5198548529370324e-06,0.00014061468008521848
0.031168550163470504,1.2457647445263e-05,0.0004422379069354422,3.2591133566093814e-06,0.00021190818694022853,1.6609887248243584e-05,0.00023639423449992505,3.6875038592054897e-06,0.000118042444472925,1.5263614502075648e-05,0.00027715681536965935,3.536828639479564e-06,0.00013660049605565392,1.5263614502075648e-05,0.00027715681536965935,3.536828639479564e-06,0.00013660049605565392
0.03190012979414403,1.243774642769956e-05,0.00043603941320350694,3.2602843526391333e-06,0.00020615206269849722,1.6673707463151414e-05,0.00023281603738189283,3.7210350361951285e-06,0.00011461398249036082,1.5278107233203225e-05,0.00027302607208913484,3.5581430106195053e-06,0.0001327163628176158,1.5278107233203225e-05,0.00027302607208913484,3.5581430106195053e-06,0.0001327163628176158
0.03264888086055036,1.2426579035171327e-05,0.00042987631736033944,3.265514973638611e-06,0.00020050415306110882,1.6702889442308234e-05,0.00022921846844750683,3.757497627321911e-06,0.00011124382475517788,1.5315401123957185e-05,0.0002690097928921981,3.5813763940993826e-06,0.00012889592132700643,1.5315401123957185e-05,0.0002690097928921981,3.5813763940993826e-06,0.00012889592132700643
0.03341520640590278,1.241791511609146e-05,0.00042383360683850537,3.269928228086085e-06,0.00019498768310624245,1.6755300512531473e-05,0.00022570524854829908,3.803899321900961e-06,0.00010795731357857525,1.533837665238228e-05,0.00026492742391766294,3.6092264135885927e-06,0.00012515826780506894,1.533837665238228e-05,0.00026492742391766294,3.6092264135885927e-06,0.00012515826780506894
0.03419951893353393,1.2410388269015746e-05,0.00041785739680973714,3.277815260139607e-06,0.00018961816498579267,1.6817706128915148e-05,0.0002221912998018332,3.849866028738269e-06,0.00010475264145195574,1.5376976247299254e-05,0.0002609771557954167,3.6431081463517817e-06,0.00012151819668553297,1.5376976247299254e-05,0.0002609771557954167,3.6431081463517817e-06,0.00012151819668553297
0.035002240628941216,1.2402944635786911e-05,0.0004119081800625214,3.284936873257059e-06,0.00018434308671131462,1.686913689553749e-05,0.00021876139527134676,3.909751025972441e-06,0.0001016016742612033,1.539886728113591e-05,0.000257071782234404,3.679450506312071e-06,0.0001179502638715185,1.539886728113591e-05,0.000257071782234404,3.679450506312071e-06,0.0001179502638715185
0.0358238035870437,1.2394767913108773e-05,0.00040607554464492724,3.2953393367335343e-06,0.00017920083345539605,1.691688822956612e-05,0.00021539585819030098,3.975416257441144e-06,9.851811094996046e-05,1.5437969832430488e-05,0.0002531722837435706,3.720987844072664e-06,0.00011446935461707143,1.5437969832430488e-05,0.0002531722837435706,3.720987844072664e-06,0.00011446935461707143
0.0366646500447736,1.2396477146321324e-05,0.00040032350440257516,3.3089100853452776e-06,0.00017417674612210145,1.6963334230784166e-05,0.00021206330609860164,4.048528396347176e-06,9.551961292487689e-05,1.545808905895955e-05,0.0002493517453291975,3.7737753921030393e-06,0.00011106640258811375,1.545808905895955e-05,0.0002493517453291975,3.7737753921030393e-06,0.00011106640258811375
0.0375252326191266,1.2391716765162721e-05,0.0003946609340763929,3.323491963297362e-06,0.0001692629897177911,1.7035041675271123e-05,0.00020870185189569555,4.130392498928378e-06,9.257037423826375e-05,1.5507519859973943e-05,0.0002456092888516829,3.8267124537124465e-06,0.00010773880142564879,1.5507519859973943e-05,0.0002456092888516829,3.8267124537124465e-06,0.00010773880142564879
0.03840601455079993,1.2394450415140793e-05,0.000389050301486817,3.344331397085158e-06,0.0001644802905802203,1.70875601081528e-05,0.00020548867869858955,4.2212513318341075e-06,8.968450061482564e-05,1.5544479962468118e-05,0.00024191017822566558,3.89373980823459e-06,0.00010446922880917123,1.5544479962468118e-05,0.00024191017822566558,3.89373980823459e-06,0.00010446922880917123
0.03930746995354903,1.2389560898436415e-05,0.00038348633756491227,3.363493740951676e-06,0.0001598001388296778,1.716204583478007e-05,0.0002022024639592705,4.327015458222688e-06,8.686533296262332e-05,1.558823317474927e-05,0.00023817520265302362,3.966810733957944e-06,0.00010129080977557829,1.558823317474927e-05,0.00023817520265302362,3.966810733957944e-06,0.00010129080977557829
0.04023008406939684,1.238134334539153e-05,0.00037805392951997043,3.3899498143773655e-06,0.00015520144521571674,1.724117463336177e-05,0.0001990240372046191,4.4457887445593404e-06,8.410626568802561e-05,1.563214744367854e-05,0.0002345688730277669,4.047958320225787e-06,9.81710726057265e-05,1.563214744367854e-05,0.0002345688730277669,4.047958320225787e-06,9.81710726057265e-05
0.04117435352983353,1.2392132009711382e-05,0.0003726190760060503,3.418955410686256e-06,0.00015073198651499188,1.729713543317217e-05,0.00019588009455371252,4.5771231390504086e-06,8.140139301339284e-05,1.5677828305773277e-05,0.00023097609526968985,4.142844772879998e-06,9.513347271110459e-05,1.5677828305773277e-05,0.00023097609526968985,4.142844772879998e-06,9.513347271110459e-05
0.04214078662314697,1.238906777646998e-05,0.00036724244120015973,3.4490137741541533e-06,0.00014635932796495788,1.7369912450303163e-05,0.00019277646215747722,4.715539318124627e-06,7.875591811122241e-05,1.5722950720349278e-05,0.00022742825125982981,4.249920418777644e-06,9.214162778844025e-05,1.5722950720349278e-05,0.00022742825125982981,4.249920418777644e-06,9.214162778844025e-05
0.0431299035680277,1.2400215309622619e-05,0.00036202893853014176,3.4877564704897355e-06,0.00014207705992969337,1.7449110598935983e-05,0.00018968223394262213,4.870491585402825e-06,7.617574424079673e-05,1.579204150332095e-05,0.0002239234413293193,4.368300057708175e-06,8.923433026275912e-05,1.579204150332095e-05,0.0002239234413293193,4.368300057708175e-06,8.923433026275912e-05
0.04414223679359631,1.2397842610008863e-05,0.00035677476017204697,3.5299022409467033e-06,0.00013788550317368775,1.7529371195193565e-05,0.0001866467496871592,5.029349436710543e-06,7.363202410141046e-05,1.5845595174137993e-05,0.00022047803589013583,4.498848708012657e-06,8.637853414634157e-05,1.5845595174137993e-05,0.00022047803589013583,4.498848708012657e-06,8.637853414634157e-05
0.045178331226003086,1.2408536519890077e-05,0.00035169671031397124,3.5820266476961374e-06,0.00013378597871830018,1.7610336673202733e-05,0.0001836645990277628,5.20388960498654e-06,7.114786811476085e-05,1.5892961403153146e-05,0.00021705582069880664,4.641815076189132e-06,8.356530668939273e-05,1.5892961403153146e-05,0.00021705582069880664,4.641815076189132e-06,8.356530668939273e-05
0.04623874458175493,1.2405548560314857e-05,0.0003465729809536113,3.6383737649369695e-06,0.00012981317068293583,1.7719121455439487e-05,0.00018073132252129976,5.388353121608907e-06,6.871364971625068e-05,1.596164841069274e-05,0.0002136976228993822,4.797634268521378e-06,8.085082604052828e-05,1.596164841069274e-05,0.0002136976228993822,4.797634268521378e-06,8.085082604052828e-05
0.04732404766792717,1.2415432515784546e-05,0.00034161648455161166,3.7014909428175346e-06,0.00012590052749065616,1.778445536459532e-05,0.0001778055773114601,5.579900086753002e-06,6.634329921277383e-05,1.6014222255924e-05,0.00021038940248384257,4.96254146835587e-06,7.816029404363735e-05,1.6014222255924e-05,0.00021038940248384257,4.96254146835587e-06,7.816029404363735e-05
0.04843482468942157,1.2431195163432309e-05,0.00033661215615245964,3.776524883122527e-06,0.00012207941681559634,1.7885318853961408e-05,0.0001749253196125929,5.784723796513444e-06,6.400080712162165e-05,1.608509400035499e-05,0.00020703676116327427,5.13921927179519e-06,7.552927192665166e-05,1.608509400035499e-05,0.00020703676116327427,5.13921927179519e-06,7.552927192665166e-05
0.04957167356343667,1.2437537678575118e-05,0.00033179101618103753,3.861881084257817e-06,0.00011834777534476765,1.8000871233115498e-05,0.00017203325286376764,5.9977939314379886e-06,6.170079645325697e-05,1.6160289012971888e-05,0.0002037938378230927,5.3240122023239285e-06,7.295408646621195e-05,1.6160289012971888e-05,0.0002037938378230927,5.3240122023239285e-06,7.295408646621195e-05
0.05073520624131886,1.2451578735090433e-05,0.0003269767758473319,3.9572422246606305e-06,0.00011468136430686788,1.8092209027978793e-05,0.00016922015071192242,6.232245582335207e-06,5.9447855937796675e-05,1.6213804674973008e-05,0.00020064500432753966,5.5218719842122635e-06,7.043724846284526e-05,1.6213804674973008e-05,0.00020064500432753966,5.5218719842122635e-06,7.043724846284526e-05
0.05192604903796809,1.2467460308341912e-05,0.000322190712219089,4.456083476812914e-06,9.651433333067138e-05,1.8202839844244472e-05,0.00016646229695006632,6.800190506005222e-06,5.3346062655271034e-05,1.6310289927061523e-05,0.00019744396660427562,5.72896690541613e-06,6.795026064342774e-05,1.6310289927061523e-05,0.00019744396660427562,6.078078268427265e-06,6.25934331094796e-05
0.053144842968975335,1.2473449679868199e-05,0.0003174729037616672,5.051298427079211e-06,8.2291754772431e-05,1.8322036521650865e-05,0.00016367956278741445,7.443679789637224e-06,4.772818130848327e-05,1.6370212527278204e-05,0.0001943551485342676,5.949706781057847e-06,6.55381313077007e-05,1.6370212527278204e-05,0.0001943551485342676,6.68501277216718e-06,5.5609970671197245e-05
0.05439224409567302,1.2505038405459766e-05,0.00031280814541126704,5.484592637626601e-06,7.478459976394992e-05,1.8413351546641103e-05,0.00016094156504654146,7.972814868121683e-06,4.403623025695955e-05,1.6468112484952958e-05,0.00019126327157886454,6.181128978531816e-06,6.316021843183241e-05,1.6468112484952958e-05,0.00019126327157886454,7.1639090756750125e-06,5.124573121709264e-05
0.05566892387828456,1.2516343889592302e-05,0.00030828292863881976,5.856562704385801e-06,6.935942944412818e-05,1.854980746747969e-05,0.00015827909266366937,8.49171706022692e-06,4.101627359834877e-05,1.6528647994202572e-05,0.00018816034150710435,6.428037017044804e-06,6.081145088268179e-05,1.6528647994202572e-05,0.00018816034150710435,7.6203343135994266e-06,4.78072800384717e-05
0.056975569537363074,1.2540642734242883e-05,0.00030373212468545204,6.2179907678270935e-06,6.497787490997915e-05,1.864962550130366e-05,0.00015560578471447492,9.016377520485965e-06,3.832255469028274e-05,1.662294223765005e-05,0.0001851698414835797,6.693125428740689e-06,5.8507674632443985e-05,1.662294223765005e-05,0.0001851698414835797,8.084123583511393e-06,4.480710435857312e-05
0.058312884423713136,1.2558425915814359e-05,0.00029924830542375243,6.5661517095555875e-06,6.123005410189741e-05,1.87888628195779e-05,0.000152997304383357,9.596012371193194e-06,3.583048361612179e-05,1.670757580922852e-05,0.0001821949195676669,6.970802187089497e-06,5.6261029610104627e-05,1.670757580922852e-05,0.0001821949195676669,8.542252343368678e-06,4.212453066827889e-05
0.05968158839699601,1.2593316598168242e-05,0.0002948496003937837,6.9182152666598575e-06,5.790342098541181e-05,1.891704637305e-05,0.00015039799815828303,1.022697687923966e-05,3.3466793933428746e-05,1.6812927591976897e-05,0.00017925727512035106,7.26785143595395e-06,5.403289667589768e-05,1.6812927591976897e-05,0.00017925727512035106,9.044074857739257e-06,3.963041500337262e-05
0.06108241821322071,1.26151073098161e-05,0.00029051300734807224,7.284388604111825e-06,5.48889092486661e-05,1.9038881470453273e-05,0.00014782783662644605,1.0940274239625228e-05,3.114288573953281e-05,1.6900481103104953e-05,0.00017634836322658883,7.595342119055183e-06,5.1810954241188034e-05,1.6900481103104953e-05,0.00017634836322658883,9.586877995808255e-06,3.724041807501513e-05
0.06251612792133046,1.2631756168593302e-05,0.0002861948043861981,7.731709548168582e-06,5.1459433334616084e-05,1.9186669823774126e-05,0.0001453119627851796,1.1815851268316405e-05,2.8647018691607847e-05,1.7006104761404714e-05,0.00017349683612981182,7.930793731546437e-06,4.965922530202408e-05,1.7006104761404714e-05,0.00017349683612981182,1.0186622854418744e-05,3.4940181316180604e-05
0.06398348926909789,1.2665317220079592e-05,0.0002819534006162311,8.185192723857049e-06,4.843723074596348e-05,1.9316848962244094e-05,0.00014279703083959827,1.2964519245417208e-05,2.604297253972306e-05,1.711971457715386e-05,0.0001706694468836301,8.296314185275034e-06,4.749911000022685e-05,1.711971457715386e-05,0.0001706694468836301,1.0867015854565425e-05,3.264298352122617e-05
0.0654852921185468,1.2705393714863132e-05,0.00027776766337465507,8.670547785215395e-06,4.558331870658089e-05,1.9467009470810033e-05,0.0001403284187703465,1.459757606518985e-05,2.300058893526859e-05,1.7209438733337265e-05,0.00016780763225012757,8.69884668306389e-06,4.537724732773929e-05,1.7209438733337265e-05,0.00016780763225012757,1.1646951759894385e-05,3.0375416083002094e-05
0.06702234487112503,1.2727865819933505e-05,0.0002736147879321515,9.241872016564275e-06,4.2546883656153264e-05,1.9596247828204153e-05,0.00013787986314540084,NaN,NaN,1.7338989814048e-05,0.0001650501100427119,9.125533084499685e-06,4.3272400555505846e-05,1.7338989814048e-05,0.0001650501100427119,1.2622300203784844e-05,2.7971490932258225e-05
0.06859547490285675,1.27628368784898e-05,0.0002695103662101117,9.841485904812374e-06,3.9796824767534166e-05,1.9745386862433176e-05,0.00013547489613074574,NaN,NaN,1.7461092062142934e-05,0.0001623289644956332,9.602252830186914e-06,4.1132786984659696e-05,1.7461092062142934e-05,0.0001623289644956332,1.3882053640140429e-05,2.529547387510365e-05
0.07020552900970839,1.2802208098191872e-05,0.0002654889987106507,1.0587156239494919e-05,3.679196822422933e-05,1.9903420805093993e-05,0.00013308826790939357,NaN,NaN,1.755296970289568e-05,0.0001596127197524081,1.0139742733197996e-05,3.9036654774651494e-05,1.755296970289568e-05,0.0001596127197524081,1.6068915879935148e-05,2.1843969585016534e-05
0.07185337386340832,1.2843549341777419e-05,0.0002614927158733826,1.1463577043812888e-05,3.378272969643529e-05,2.0064137837989323e-05,0.0001306757291662151,NaN,NaN,1.7684465623058816e-05,0.00015698763344957077,1.0743045230257525e-05,3.688335216640019e-05,1.7684465623058816e-05,0.00015698763344957077,NaN,NaN
0.07353989647796508,1.2884887315673782e-05,0.0002575545289767998,1.2500264823322812e-05,3.073093409340744e-05,2.0252721983593426e-05,0.00012835639823977914,NaN,NaN,1.7807754108535295e-05,0.00015429753621754136,1.1417766418267415e-05,3.4700034110879075e-05,1.7807754108535295e-05,0.00015429753621754136,NaN,NaN
0.0752660046871359,1.292607790909845e-05,0.00025367050769459063,1.4014826371863787e-05,2.7229465967900834e-05,2.0395261382118475e-05,0.0001260216348196293,NaN,NaN,1.7950004251574186e-05,0.00015170619669599281,1.2216491316514455e-05,3.2455888047046794e-05,1.7950004251574186e-05,0.00015170619669599281,NaN,NaN
0.0770326276331022,1.2987121295004825e-05,0.0002498375051575645,1.6740540005677153e-05,2.2679466186549353e-05,2.0576505231705448e-05,0.000123720062286359,NaN,NaN,1.807558646416115e-05,0.0001491570403950454,1.3171648441082798e-05,3.0093680551238137e-05,1.807558646416115e-05,0.0001491570403950454,NaN,NaN
0.07884071626661474,1.3035478312649973e-05,0.00024606837801098683,NaN,NaN,2.0774501967166345e-05,0.00012148265313973275,NaN,NaN,1.822203845314283e-05,0.0001465838219168478,1.443657899821452e-05,2.746961564212404e-05,1.822203845314283e-05,0.0001465838219168478,NaN,NaN
0.08069124385887874,1.3078966686323933e-05,0.0002423255033417366,NaN,NaN,2.0950344241054262e-05,0.00011918960518767858,NaN,NaN,1.8346230761509754e-05,0.00014409451676605708,1.641309559622819e-05,2.4185759838391537e-05,1.8346230761509754e-05,0.00014409451676605708,NaN,NaN
0.08258520652545322,1.3140129953794062e-05,0.00023858453825393021,NaN,NaN,2.1141597514068002e-05,0.00011697523919456011,NaN,NaN,1.84913945660413e-05,0.00014153936094253884,NaN,NaN,1.84913945660413e-05,0.00014153936094253884,NaN,NaN
0.08452362376244736,1.3196776421509912e-05,0.0002349388393765049,NaN,NaN,2.1342958852449686e-05,0.00011478139582323153,NaN,NaN,1.863987171930062e-05,0.00013913179163209152,NaN,NaN,1.863987171930062e-05,0.00013913179163209152,NaN,NaN
0.08650753899530256,1.3252427419425175e-05,0.0002313258962288822,NaN,NaN,2.1547760802648405e-05,0.00011263806555562658,NaN,NaN,1.8795895372799577e-05,0.00013665084343775837,NaN,NaN,1.8795895372799577e-05,0.00013665084343775837,NaN,NaN
0.08853802014045485,1.3317386380297856e-05,0.000227815087022574,NaN,NaN,2.175552891965828e-05,0.00011047413999308494,NaN,NaN,1.8948911037348326e-05,0.0001342632936863859,NaN,NaN,1.8948911037348326e-05,0.0001342632936863859,NaN,NaN
0.09061616018018093,1.3387042956404571e-05,0.00022430572410466563,NaN,NaN,2.1960048381060568e-05,0.00010832520125846674,NaN,NaN,1.9132977257159872e-05,0.00013188417006253835,NaN,NaN,1.9132977257159872e-05,0.00013188417006253835,NaN,NaN
0.09274307775093683,1.3457361453988158e-05,0.0002207908091452159,NaN,NaN,2.2161327964748038e-05,0.00010619276206518956,NaN,NaN,1.9299786578136334e-05,0.0001295437703103603,NaN,NaN,1.9299786578136334e-05,0.0001295437703103603,NaN,NaN
0.0949199177455053,1.3526539537709144e-05,0.00021737035265337342,NaN,NaN,2.2393123758612022e-05,0.00010414115235129519,NaN,NaN,1.9459378265661745e-05,0.00012722350005606848,NaN,NaN,1.9459378265661745e-05,0.00012722350005606848,NaN,NaN
0.09714785192927766,1.3596232024804577e-05,0.00021400673819707002,NaN,NaN,2.2643177803158325e-05,0.0001020198827552516,NaN,NaN,1.961481838891139e-05,0.000124908394469561,NaN,NaN,1.961481838891139e-05,0.000124908394469561,NaN,NaN
0.0994280795709998,1.3687236448901267e-05,0.00021063219035578307,NaN,NaN,2.289177622631096e-05,9.998379778750207e-05,NaN,NaN,1.979628209335703e-05,0.00012260196256381098,NaN,NaN,1.979628209335703e-05,0.00012260196256381098,NaN,NaN
0.10176182808832358,1.3764123497698491e-05,0.0002072941740871648,NaN,NaN,2.3144961632968053e-05,9.793804911209e-05,NaN,NaN,1.998733289014266e-05,0.00012039001423609821,NaN,NaN,1.998733289014266e-05,0.00012039001423609821,NaN,NaN
0.10415035370851011,1.3856241484866755e-05,0.00020402793921188217,NaN,NaN,2.3395935482937532e-05,9.591338302049911e-05,NaN,NaN,2.0186958304742654e-05,0.00011811780138682666,NaN,NaN,2.0186958304742654e-05,0.00011811780138682666,NaN,NaN
0.10659494214464116,1.3933736202649575e-05,0.00020085128229306446,NaN,NaN,2.3644553520308777e-05,9.39102365160708e-05,NaN,NaN,2.038369027880181e-05,0.00011592997433957297,NaN,NaN,2.038369027880181e-05,0.00011592997433957297,NaN,NaN
0.10909690928770191,1.402794912652567e-05,0.00019764457935818582,NaN,NaN,2.3962552793384335e-05,9.187301767827062e-05,NaN,NaN,2.058297566340578e-05,0.0001137183516614066,NaN,NaN,2.058297566340578e-05,0.0001137183516614066,NaN,NaN
0.11165760191490862,1.4126791871049918e-05,0.00019449230691433243,NaN,NaN,2.4232486248582165e-05,8.985148579624192e-05,NaN,NaN,2.077900365389825e-05,0.00011158773924125728,NaN,NaN,2.077900365389825e-05,0.00011158773924125728,NaN,NaN
0.11427839841466164,1.4227789335002296e-05,0.00019141300462954952,NaN,NaN,2.4551384117199002e-05,8.787817870428096e-05,NaN,NaN,2.1009002407152706e-05,0.0001094339903657727,NaN,NaN,2.1009002407152706e-05,0.0001094339903657727,NaN,NaN
0.11696070952851464,1.4330543868196218e-05,0.00018828513185667876,NaN,NaN,2.4857782923963006e-05,8.59191207682239e-05,NaN,NaN,2.1217849052454588e-05,0.00010730212696821135,NaN,NaN,2.1217849052454588e-05,0.00010730212696821135,NaN,NaN
0.11970597911055857,1.4431271760099988e-05,0.00018528194690601373,NaN,NaN,2.519365427377873e-05,8.396245990714746e-05,NaN,NaN,2.1416259392048276e-05,0.000105211332498489,NaN,NaN,2.1416259392048276e-05,0.000105211332498489,NaN,NaN
0.12251568490463025,1.4533666207340533e-05,0.00018228601410284862,NaN,NaN,2.5577646560341253e-05,8.196921636710835e-05,NaN,NaN,2.1675639404511805e-05,0.00010306910721062566,NaN,NaN,2.1675639404511805e-05,0.00010306910721062566,NaN,NaN
0.12539133933976304,1.4657968961650756e-05,0.00017932418880743423,NaN,NaN,2.593631257648367e-05,8.004883859421791e-05,NaN,NaN,2.1889278095815e-05,0.00010105454363327648,NaN,NaN,2.1889278095815e-05,0.00010105454363327648,NaN,NaN
0.12833449034430852,1.4768641837724961e-05,0.0001764075094933998,NaN,NaN,2.6288765809771344e-05,7.813947748166848e-05,NaN,NaN,2.21575263851197e-05,9.895372087892864e-05,NaN,NaN,2.21575263851197e-05,9.895372087892864e-05,NaN,NaN
0.13134672217916626,1.4873915598787746e-05,0.0001735119340653372,NaN,NaN,2.6714422402484818e-05,7.615000591047581e-05,NaN,NaN,2.2405700340238926e-05,9.694456066659469e-05,NaN,NaN,2.2405700340238926e-05,9.694456066659469e-05,NaN,NaN
0.1344296562905717,1.499907360081937e-05,0.0001706706990657727,NaN,NaN,2.7157380439153414e-05,7.415120142806187e-05,NaN,NaN,2.268470088501776e-05,9.489291031362186e-05,NaN,NaN,2.268470088501776e-05,9.489291031362186e-05,NaN,NaN
0.13758495218289998,1.5133033245186442e-05,0.00016781907610129414,NaN,NaN,2.764254267259852e-05,7.2188696292437e-05,NaN,NaN,2.293585087428715e-05,9.289874233374655e-05,NaN,NaN,2.293585087428715e-05,9.289874233374655e-05,NaN,NaN
0.1408143083119562,1.52690146248171e-05,0.00016502586637623772,NaN,NaN,2.814882587612804e-05,7.022547671236781e-05,NaN,NaN,2.3246314260521052e-05,9.089366225518916e-05,NaN,NaN,2.3246314260521052e-05,9.089366225518916e-05,NaN,NaN
0.14411946299923284,1.53833501412667e-05,0.0001622859461044449,NaN,NaN,2.8702035663454392e-05,6.82206655521566e-05,NaN,NaN,2.3544478077319334e-05,8.88988679764729e-05,NaN,NaN,2.3544478077319334e-05,8.88988679764729e-05,NaN,NaN
0.14750219536762568,1.5536326904056012e-05,0.00015953639435050827,NaN,NaN,2.9263968901145937e-05,6.618801229596028e-05,NaN,NaN,2.3870187600093185e-05,8.690293210516873e-05,NaN,NaN,2.3870187600093185e-05,8.690293210516873e-05,NaN,NaN
0.15096432629911358,1.568006598934993e-05,0.00015683411985963243,NaN,NaN,2.9905592908106115e-05,6.417241096782124e-05,NaN,NaN,2.416876849405521e-05,8.496935770190707e-05,NaN,NaN,2.416876849405521e-05,8.496935770190707e-05,NaN,NaN
0.15450771941491598,1.582051350467036e-05,0.00015417617100491472,NaN,NaN,3.067411515642711e-05,6.203674197783261e-05,NaN,NaN,2.4531532791816955e-05,8.303446781144455e-05,NaN,NaN,2.4531532791816955e-05,8.303446781144455e-05,NaN,NaN
0.1581342820786568,1.5960005943930057e-05,0.00015154136879471728,NaN,NaN,3.147235101075631e-05,5.984585595503823e-05,NaN,NaN,2.4883526281884563e-05,8.101785189087874e-05,NaN,NaN,2.4883526281884563e-05,8.101785189087874e-05,NaN,NaN
0.16184596642307378,1.60986025889865e-05,0.00014893119066807206,NaN,NaN,3.245443234216891e-05,5.753928355882325e-05,NaN,NaN,2.525243078609811e-05,7.906332568823587e-05,NaN,NaN,2.525243078609811e-05,7.906332568823587e-05,NaN,NaN
0.16564477040082706,1.6260909742273955e-05,0.00014639108627347515,NaN,NaN,3.3492210849968375e-05,5.5094212000833004e-05,NaN,NaN,2.5671584180803702e-05,7.713041475474977e-05,NaN,NaN,2.5671584180803702e-05,7.713041475474977e-05,NaN,NaN
0.16953273885997158,1.6410259334884456e-05,0.00014381803931041716,NaN,NaN,3.49163572289364e-05,5.2277809124507285e-05,NaN,NaN,2.6113682398877598e-05,7.520169969368091e-05,NaN,NaN,2.6113682398877598e-05,7.520169969368091e-05,NaN,NaN
0.17351196464467333,1.657606090491118e-05,0.0001412849046738422,NaN,NaN,3.685086908403072e-05,4.902414677887571e-05,NaN,NaN,2.6563128119064233e-05,7.31868514188717e-05,NaN,NaN,2.6563128119064233e-05,7.31868514188717e-05,NaN,NaN
0.1775845897217602,1.674927382052044e-05,0.00013880675848984168,NaN,NaN,NaN,NaN,NaN,NaN,2.7036810931806182e-05,7.124928405574736e-05,NaN,NaN,2.7036810931806182e-05,7.124928405574736e-05,NaN,NaN
0.18175280633371607,1.6926942542699404e-05,0.00013635467810408944,NaN,NaN,NaN,NaN,NaN,NaN,2.7529837114972542e-05,6.922273193192429e-05,NaN,NaN,2.7529837114972542e-05,6.922273193192429e-05,NaN,NaN
0.18601885817873684,1.708065770744717e-05,0.00013390556725267024,NaN,NaN,NaN,NaN,NaN,NaN,2.8134749059296146e-05,6.719992884027118e-05,NaN,NaN,2.8134749059296146e-05,6.719992884027118e-05,NaN,NaN
0.1903850416184853,1.7274457676868664e-05,0.00013151169676631772,NaN,NaN,NaN,NaN,NaN,NaN,2.8704698204776738e-05,6.516418046770349e-05,NaN,NaN,2.8704698204776738e-05,6.516418046770349e-05,NaN,NaN
0.19485370691419276,1.7460796111621656e-05,0.00012913732805324842,NaN,NaN,NaN,NaN,NaN,NaN,2.9421035307272664e-05,6.310413952038861e-05,NaN,NaN,2.9421035307272664e-05,6.310413952038861e-05,NaN,NaN
0.19942725949177542,1.764345062822735e-05,0.00012676260949958014,NaN,NaN,NaN,NaN,NaN,NaN,3.019958618159855e-05,6.097796529144972e-05,NaN,NaN,3.019958618159855e-05,6.097796529144972e-05,NaN,NaN
0.20410816123664452,1.782274556279348e-05,0.0001243928695398706,NaN,NaN,NaN,NaN,NaN,NaN,3.0987621789269764e-05,5.875821822599202e-05,NaN,NaN,3.0987621789269764e-05,5.875821822599202e-05,NaN,NaN
0.20889893181890795,1.8025997979269046e-05,0.00012210666332063006,NaN,NaN,NaN,NaN,NaN,NaN,3.2029998593774675e-05,5.646129491643538e-05,NaN,NaN,3.2029998593774675e-05,5.646129491643538e-05,NaN,NaN
0.21380215004967718,1.8243142364192827e-05,0.00011979926712611643,NaN,NaN,NaN,NaN,NaN,NaN,3.3177067416063974e-05,5.384027899617007e-05,NaN,NaN,3.3177067416063974e-05,5.384027899617007e-05,NaN,NaN
0.21882045526920796,2.1133633625682968e-05,9.691775028399476e-05,NaN,NaN,NaN,NaN,NaN,NaN,3.4781361384270813e-05,5.1073925291399514e-05,NaN,NaN,NaN,NaN,NaN,NaN
0.22395654876762425,2.3255169826078933e-05,8.456841723356471e-05,NaN,NaN,NaN,NaN,NaN,NaN,3.701530237287304e-05,4.742912355113573e-05,NaN,NaN,NaN,NaN,NaN,NaN
0.22921319523898812,2.497054137373787e-05,7.662925494010448e-05,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
0.23459322426950013,2.656281068805542e-05,7.03674844119421e-05,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
0.2400995318606289,2.8215757867649262e-05,6.496680763179459e-05,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
0.2457350819879926,3.0019040142917394e-05,5.9938095394870545e-05,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
0.2515029081968292,3.213286405093397e-05,5.504325360104123e-05,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
0.2574061152349159,3.502632001162068e-05,4.97139281475578e-05,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
0.2634478807238148,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
0.26963145686934686,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
0.2759601722122127,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
0.28243743341970473,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
0.28906672711947184,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
0.2958516217763276,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
0.30279576961310956,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
0.3099029085766243,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
0.3171768643497374,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
0.32462155241068935,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
0.3322409801407484,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
0.3400392489813326,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
0.34802055664176473,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
0.35618919935884497,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
0.3645495742094611,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
0.3731061814774795,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
0.3818636270761912,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
0.39082662502761567,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
0.4,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN

